The Impact of Early Massive Galaxy Formation on the Cosmic Microwave Background

The Cosmic Microwave Background (CMB) anisotropies, corrected for foreground effects, form the foundation of cosmology and support the Big Bang model. A previously overlooked foreground component is the formation of massive early-type galaxies (ETGs), which can no longer be ignored, particularly in light of JWST's detection of massive, evolved systems at extreme redshifts (z > 13). The rapid formation of massive ETGs has been advocated in galaxy evolution studies for decades, and recent evidence has compelled even proponents of hierarchical mass assembly to acknowledge the fact that massive ETGs evolve quickly. Constraints from chemical evolution are particularly stringent. Without both intense star formation and a top-heavy galaxy-wide initial mass function of stars (IMF), it is difficult to reconcile stellar population synthesis models with the high metallicity and abundance patterns of alpha elements. We infer from previous studies that the progenitor cloud of each massive ETG must have had a radius of approximately 400 kpc. Comparing this value to the average present-day separation of massive ETGs, their formation may have occurred around 15 < z < 20. We consider this epoch of formation in a flat-LCDM cosmological context, incorporating the known and necessary properties of massive ETGs. Such properties are encapsulated independently by the integrated galaxy-wide IMF (IGIMF) theory. The massive ETG evolution presented in this work is consistent with recent advancements in stellar and galaxy evolution, and is derived entirely without priors or constraints from the CMB. Yet, it emerges as a non-negligible source of CMB foreground contamination. Even in our most conservative estimates, massive ETGs account for 1.4% up to the full present-day CMB energy density.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



